A survey of SiO $J=$ 1 -- 0 emission toward massive star-forming regions

The application of silicon monoxide (SiO) as a shock tracer arises from its propensity to occur in the gas phase as a result of shock-induced phenomena, including outflow activity and interactions between molecular clouds and expanding HII regions or supernova remnants. We searched for indications of shocks toward 366 massive star-forming regions by observing the ground rotational transition of SiO ($v=0$, $J=1-0$) at 43 GHz with the Korean VLBI Network (KVN) 21 m telescopes to extend our understanding on the origins of SiO in star-forming regions. We detected SiO emission toward 104 regions that consist of 57 IRDCs, 21 HMPOs, and 26 UCHIIs. The determined median SiO column density, $N$(SiO), and abundance, $X$(SiO), relative to $N$(H$_2$) are $8.12\times10^{12}$ cm$^{-2}$ and $1.28\times10^{-10}$, respectively. These values are similar to those obtained toward other star-forming regions and also consistent with predicted values from shock models with low-velocity shocks ($\lesssim$10 - 15 km s$^{-1}$). While the $X$(SiO) does not exhibit any strong correlation with the evolutionary stages of their host clumps, $L_{\rm SiO}$ is highly correlated with dust clump mass, and $L_{\rm SiO}/L_{\rm bol}$ also has a strong negative correlation with $T_{\rm dust}$. This shows that colder and younger clumps have high $L_{\rm SiO}/L_{\rm bol}$ suggestive of an evolutionary trend. This trend is not due to excess emission at higher velocities, such as SiO wing features, as the colder sources with high $L_{\rm SiO}/L_{\rm bol}$ ratios lack wing features. Comparing SiO emission with H$_2$O and Class I CH$_3$OH masers, we find a significant correlation between $L_{\rm SiO}$/$L_{\rm bol}$ and $L_{\rm CH_3OH}/L_{\rm bol}$ ratios, whereas no similar correlation is seen for the H$_2$O maser emission. This suggests a similar origin for the SiO and Class I CH$_3$OH emission in these sources.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

